Sharp minimax rates and adaptive estimation of latent proportions in bivariate Poisson mixtures

We study estimation of the mean latent composition in a bivariate Poisson mixture. Conditional on an unobserved intensity S and proportion U, two counts are independent Poisson variables with respective means SU and S(1-U). The mixing law is unrestricted on the Cartesian product [a,b] x [0,1], where a and b are finite constants satisfying 0 < a < b, and dependence between S and U is allowed. Although the mixing distribution is identifiable, the usual ratio of mean counts estimates an intensity-weighted proportion and may be biased for theta = E[U]. We construct polynomial estimators based on factorial moments and establish the exact leading exponent of the minimax squared-error risk on the logarithmic scale, without claiming an exact multiplicative minimax constant. We also derive the sharp logarithmic separation exponent for testing zero latent covariance and construct an adaptive estimator achieving parametric squared-error risk on the zero-covariance submodel while retaining the optimal full-model logarithmic minimax exponent. Simulations illustrate the bias-variance trade-off, the role of polynomial regularization, and the distinction between theoretically guaranteed and empirically calibrated adaptation.

==> _config.yml <==
title: Author support for IMS co-sponsored journal EJS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
